Lines on smooth polarized $K3$-surfaces

For each integer $D\ge3$, we give a sharp bound on the number of lines contained in a smooth complex $2D$-polarized $K3$-surface in $\mathbb{P}^{D+1}$. In the two most interesting cases of sextics in $\mathbb{P}^4$ and octics in $\mathbb{P}^5$, the bounds are $42$ and $36$, respectively, as conjectured in an earlier paper.

==> gle/biquad.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(6.78006,4.57036)(0,0)%
\put(0,0){\includegraphics{gle/inc/biquad_inc}}
\put(0.0352778,3.57958){\makebox(0,0)[lb]{{\normalsize $s_{24}$}}}
\put(6.39435,3.57958){\makebox(0,0)[lb]{{\normalsize $a_1$}}}
\put(0.134434,2.13528){\makebox(0,0)[lb]{{\normalsize $l_1$}}}
\put(6.39435,2.17958){\makebox(0,0)[lb]{{\normalsize $a_2$}}}
\put(0.134434,0.735278){\makebox(0,0)[lb]{{\normalsize $l_3$}}}
\put(6.39435,0.779582){\makebox(0,0)[lb]{{\normalsize $a_3$}}}
\put(1.43528,4.27958){\makebox(0,0)[lb]{{\normalsize $s_{13}$}}}
\put(1.51123,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_1$}}}
\put(3.63443,4.23528){\makebox(0,0)[lb]{{\normalsize $l_2$}}}
\put(3.61123,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_2$}}}
\put(5.73443,4.23528){\makebox(0,0)[lb]{{\normalsize $l_4$}}}
\put(5.71123,0.0352778){\makebox(0,0)[lb]{{\normalsize $b_3$}}}
\end{picture}%


==> gle/le.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(11.284,8.92928)(0,0)%
\put(0,0){\includegraphics{gle/inc/le_inc}}
\put(0.0373875,7.13381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{A}}_5\colon$}}}
\put(4.16739,7.13381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{A}}_6\colon$}}}
\put(8.36739,7.13381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{A}}_7\colon$}}}
\put(0.0352778,3.98381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{D}}_5\colon$}}}
\put(4.23528,3.98381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{D}}_6\colon$}}}
\put(8.25346,3.95849){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{D}}_{7,8}\colon$}}}
\put(9.91123,4.09351){\makebox(0,0)[lb]{{\normalsize $\cdots$}}}
\put(0.0563748,1.32381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{E}}_6\colon$}}}
\put(4.95637,1.53381){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{E}}_7\colon$}}}
\put(4.95637,0.133807){\makebox(0,0)[lb]{{\normalsize $\tilde{\mathbf{E}}_8\colon$}}}
\end{picture}%

